The spectrum of static-light baryons in twisted mass lattice QCD

We compute the static-light baryon spectrum with N_f = 2 flavors of sea quarks using Wilson twisted mass lattice QCD. As light valence quarks we consider quarks, which have the same mass as the sea quarks with corresponding pion masses in the range 340 MeV < m_PS < 525 MeV, as well as partially quenched quarks, which have the mass of the physical s quark. We extract masses of states with isospin I = 0, 1/2, 1, with strangeness S = 0, -1, -2, with angular momentum of the light degrees of freedom j = 0, 1 and with parity P = +, -. We present a preliminary extrapolation in the light u/d and an interpolation in the heavy b quark mass to the physical point and compare with available experimental results.

==> Logo.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{Logo.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1620,1620)(1,-781)
\end{picture}%

